Multi-colour optical light curves of the companion star to the millisecond pulsar PSR J2051-0827

We present simultaneous, multi-colour optical light curves of the companion star to the black-widow pulsar PSR J2051-0827, obtained approximately 10 years apart using ULTRACAM and HiPERCAM, respectively. The ULTRACAM light curves confirm the previously reported asymmetry in which the leading hemisphere of the companion star appears to be brighter than the trailing hemisphere. The HiPERCAM light curves, however, do not show this asymmetry, demonstrating that whatever mechanism is responsible for it varies on timescales of a decade or less. We fit the symmetrical HiPERCAM light curves with a direct-heating model to derive the system parameters, finding an orbital inclination of $55.9^{+4.8}_{-4.1}$ degrees, in good agreement with radio-eclipse constraints. We find that approximately half of the pulsar's spin-down energy is converted to optical luminosity, resulting in temperatures ranging from approximately $5150^{+190}_{-190}$ K on the day side to $2750^{+130}_{-150}$ K on the night side of the companion star. The companion star is close to filling its Roche lobe ($f_{\rm RL} =0.88^{+0.02}_{-0.02}$) and has a mass of $0.039^{+0.010}_{-0.011}$ M$_{\odot}$, giving a mean density of $20.24^{+0.59}_{-0.44}$ g cm$^{-3}$ and an apsidal motion constant in the range $0.0036 < k_2 < 0.0047$. The companion mass and mean density values are consistent with those of brown dwarfs, but the apsidal motion constant implies a significantly more centrally-condensed internal structure than is typical for such objects.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
